Feature Importance Estimation with Self-Attention Networks

Black-box neural network models are widely used in industry and science, yet are hard to understand and interpret. Recently, the attention mechanism was introduced, offering insights into the inner workings of neural language models. This paper explores the use of attention-based neural networks mechanism for estimating feature importance, as means for explaining the models learned from propositional (tabular) data. Feature importance estimates, assessed by the proposed Self-Attention Network (SAN) architecture, are compared with the established ReliefF, Mutual Information and Random Forest-based estimates, which are widely used in practice for model interpretation. For the first time we conduct scale-free comparisons of feature importance estimates across algorithms on ten real and synthetic data sets to study the similarities and differences of the resulting feature importance estimates, showing that SANs identify similar high-ranked features as the other methods. We demonstrate that SANs identify feature interactions which in some cases yield better predictive performance than the baselines, suggesting that attention extends beyond interactions of just a few key features and detects larger feature subsets relevant for the considered learning task.

==> rebuttal.txt <==
A: We thank the reviewers for their constructive, interesting and insightful comments. The answers to their specific inquiries can be found below. The new version of the paper, containing the changes requested by the reviewers (and listed below) is available at https://drive.google.com/drive/folders/1YThblLfVNndehRpaFMIjmSu_Yvkea2mu?usp=sharing

REVIEW 1

R: Minor comments: ...

A: We refactored Figs. 3 and 5 so that they contain the legend below the 9x9 result grid. This way, the labels are easily readable (which was not the case in the submitted version).

REVIEW 2

R: The review of literature is somewhat weak. Attention is mentioned, but no other work related to self attention. Specifically, context is needed with regard to how Section 3.1 differs from other SANs proposed, if not standard.

A: To our knowledge, the SANs we propose are one of the first where self-attention is exploited in a propositional setting. A related approach is TabNet, which we were not aware of at the time of writing (as its description appeared on arXiv after the ECAI submission deadline). We now acknowledge TabNet as related work, but cannot discuss it in detail due to space limits. As we bridge the fields of feature importance estimation and neural network learning, an exhaustive discussion of related work would push us even further beyond the page limit. 

R: The notation in 3.1 requires work, ...

A: Matrices are now capitalized and vectors are shown in bold. For scalars (and vectors), small letters are used. Similarly, |F| and l_att are now consistently used, and j_0 has been changed to j_i.
We have added explicit information on the number of attention heads: A single attention head was used ($k$ = 1).

R: While the rationale for not optimising the SANs is explained (reporting on trained but unoptimized networks) this is a weakness of the current version of the paper.

A: We agree with the reviewer and shall consider full hyperparameter tuning in further work.

R: The actual demonstration of the utility of the proposed approached is demonstrated in Fig 5 (and to an extent Fig 3) ...

A: We have significantly improved the visibility and readability of images by separating the legend space from the rest of the plots, which are now larger and more readable. The differences between the rankings are thus more apparent.

R: The context of the work not all that clear. Initially it is referred to as all tabular data ('most widely used format' which could in effect include tabulated images) while later, it becomes more specific ('typically small data sets, noisy data').

A: Both Introduction and the first paragraph of Sec. 2.2 now explicitly mention that under tabular data we mean tables whose rows correspond to examples, thus excluding images (we have added the text "where every row represents an individual data instance" to the Introduction). Our work is applicable to any data set given in this form, and Sec. 2.2 additionally mentions the reasons why training a neural network on such a simple data type might be non-trivial. We have changed the part (that is relevant for this comment) of the first paragraph of Sec. 2.2 to "Despite  its  simplicity,  training  neural network architectures on this type of data might be non-trivial in the cases of small data sets, noisy feature spaces, spurious correlations, etc."

R: When determining global attention, the diagonal of the weight matrix contains some of the info. Why were cross-feature effects not considered?

A: Indeed, the whole attention matrix possibly contains even more relevant information than just the diagonal. Our work focuses on the diagonal entries, which already offer enough information on feature importance. However, we realize that the non-self attention pairs potentially code for interesting feature interaction pairs, which could aid in better estimation of feature importance. We have left this interesting direction for further work, as an extensive evaluation of multiple options for inclusion of such interactions is well beyond the scope (and page limits) of this paper.

R: In future work, TabNet from Arik et al. should also be considered.
A: We have added the consideration of TabNet as part of further work (Discussion section).

REVIEW 3

R: Although the results are interesting, the network has a high space complexity, especially when a large number of features is considered. 

A: This is indeed the case, but note that this is an intrinsic property of self-attention networks rather than of our method. As the considered setting offers competitive performance, efforts to reduce its space complexity would be justified. To this end, we will consider in further work some form of sparse attention. 


